EPIC: Efficient Predicate-Guided Inference-Time Control for Compositional Text-to-Image Generation

Recent text-to-image (T2I) generators can synthesize realistic images, but still struggle with compositional prompts involving multiple objects, counts, attributes, and relations. We introduce EPIC (Efficient Predicate-Guided Inference-Time Control), a training-free inference-time refinement framework for compositional T2I generation. EPIC casts refinement as predicate-guided search: it parses the original prompt once into a visual program of object variables and typed predicates, then verifies each candidate image against this program using visual evidence extracted from that image. A candidate is judged to satisfy the prompt when all predicates pass; otherwise, unmet predicates guide the next step, routing localized failures to targeted editing and layout-level or persistent failures to resampling. On GenEval2, EPIC improves the prompt-level Soft-TIFA GM score from 34.16% for single-pass generation to 71.46%. With the same generator, editor, and image-model execution budget, EPIC outperforms the strongest baseline by 19.23 points. It also uses 31% fewer image-model executions, 72% fewer multimodal large language model (MLLM) calls, and 81% fewer MLLM tokens per prompt.

==> figures/assets/geneval1_fn/00020_00526_00001__an_orange_donut_and_a_yellow_stop_sign.txt <==
tag: color_attr
idx: 20
group/sample: 00526/00001
prompt: a photo of an orange donut and a yellow stop sign
auto_reason: expected stop sign>=1, found 0
source_file: ./outputs/geneval_results/ours_v22_temp0_n4_replay_no_final_auditor/00526/samples/00001.png


==> figures/assets/geneval1_fn/00044_00534_00001__a_green_tennis_racket_and_a_black_dog.txt <==
tag: color_attr
idx: 44
group/sample: 00534/00001
prompt: a photo of a green tennis racket and a black dog
auto_reason: expected green tennis racket>=1, found 0 green; and 1 brown
source_file: ./outputs/geneval_results/ours_v22_temp0_n4_replay_no_final_auditor/00534/samples/00001.png


==> figures/assets/geneval1_fn/00106_00249_00003__four_microwaves.txt <==
tag: counting
idx: 106
group/sample: 00249/00003
prompt: a photo of four microwaves
auto_reason: expected microwave>=4, found 3
source_file: ./outputs/geneval_results/ours_v22_temp0_n4_replay_no_final_auditor/00249/samples/00003.png


==> figures/assets/geneval1_fn/00440_00517_00001__an_orange_giraffe_and_a_white_baseball_glove.txt <==
tag: color_attr
idx: 440
group/sample: 00517/00001
prompt: a photo of an orange giraffe and a white baseball glove
auto_reason: expected white baseball glove>=1, found 0 white; and 1 brown
source_file: ./outputs/geneval_results/ours_v22_temp0_n4_replay_no_final_auditor/00517/samples/00001.png


==> figures/assets/geneval1_fn/00553_00205_00000__three_apples.txt <==
tag: counting
idx: 553
group/sample: 00205/00000
prompt: a photo of three apples
auto_reason: expected apple>=3, found 2
source_file: ./outputs/geneval_results/ours_v22_temp0_n4_replay_no_final_auditor/00205/samples/00000.png


==> figures/assets/geneval1_fn/00670_00538_00003__a_white_toilet_and_a_red_apple.txt <==
tag: color_attr
idx: 670
group/sample: 00538/00003
prompt: a photo of a white toilet and a red apple
auto_reason: expected red apple>=1, found 0 red; and 1 pink
source_file: ./outputs/geneval_results/ours_v22_temp0_n4_replay_no_final_auditor/00538/samples/00003.png


==> figures/assets/geneval1_fn/00818_00022_00003__a_backpack.txt <==
tag: single_object
idx: 818
group/sample: 00022/00003
prompt: a photo of a backpack
auto_reason: expected backpack>=1, found 0
source_file: ./outputs/geneval_results/ours_v22_temp0_n4_replay_no_final_auditor/00022/samples/00003.png


==> figures/assets/geneval1_fn/01238_00397_00003__a_toothbrush_below_a_pizza.txt <==
tag: position
idx: 1238
group/sample: 00397/00003
prompt: a photo of a toothbrush below a pizza
auto_reason: expected toothbrush>=1, found 0
source_file: ./outputs/geneval_results/ours_v22_temp0_n4_replay_no_final_auditor/00397/samples/00003.png


==> figures/assets/geneval1_fn/01627_00324_00002__a_black_teddy_bear.txt <==
tag: colors
idx: 1627
group/sample: 00324/00002
prompt: a photo of a black teddy bear
auto_reason: expected teddy bear>=1, found 0
source_file: ./outputs/geneval_results/ours_v22_temp0_n4_replay_no_final_auditor/00324/samples/00002.png


==> figures/assets/geneval1_fn/02062_00337_00003__a_blue_carrot.txt <==
tag: colors
idx: 2062
group/sample: 00337/00003
prompt: a photo of a blue carrot
auto_reason: expected carrot>=1, found 0
source_file: ./outputs/geneval_results/ours_v22_temp0_n4_replay_no_final_auditor/00337/samples/00003.png


==> figures/assets/geneval1_fn/02163_00373_00002__a_cake_below_a_baseball_bat.txt <==
tag: position
idx: 2163
group/sample: 00373/00002
prompt: a photo of a cake below a baseball bat
auto_reason: expected baseball bat>=1, found 0; no target for cake to be below
source_file: ./outputs/geneval_results/ours_v22_temp0_n4_replay_no_final_auditor/00373/samples/00002.png


==> figures/assets/geneval1_fn/02210_00106_00003__a_baseball_bat_and_a_fork.txt <==
tag: two_object
idx: 2210
group/sample: 00106/00003
prompt: a photo of a baseball bat and a fork
auto_reason: expected baseball bat>=1, found 0
source_file: ./outputs/geneval_results/ours_v22_temp0_n4_replay_no_final_auditor/00106/samples/00003.png


==> figures/assets/qualitative_more/atom04_00132_six_flowers_in_front_of_a_umbrella/prompt.txt <==
prompt_index: 00132
atomicity: 4
prompt: six flowers in front of a umbrella
skills: count, object, position, count, object
threshold: every Soft-TIFA atom score >= 0.5 is OK
failed_baselines: raise_token_r4_t0, t2i_copilot_t0, bon_noise_scale, flux2_klein_9b

method_scores:
  ours: OK | am=0.995175 | gm=0.995129 | min=0.976121
  raise_token_r4_t0: FAIL | am=0.797803 | gm=0.132274 | min=0.000041
  t2i_copilot_t0: FAIL | am=0.799533 | gm=0.036946 | min=0.000000
  bon_noise_scale: FAIL | am=0.762490 | gm=0.032044 | min=0.000000
  flux2_klein_9b: FAIL | am=0.795530 | gm=0.019189 | min=0.000000


==> figures/assets/qualitative_more/atom06_00363_three_white_violins_and_three_sparkling_horses/prompt.txt <==
prompt_index: 00363
atomicity: 6
prompt: three white violins and three sparkling horses
skills: count, attribute, object, count, attribute, object
threshold: every Soft-TIFA atom score >= 0.5 is OK
failed_baselines: raise_token_r4_t0, t2i_copilot_t0, bon_noise_scale, flux2_klein_9b

method_scores:
  ours: OK | am=1.000000 | gm=1.000000 | min=1.000000
  raise_token_r4_t0: FAIL | am=0.505911 | gm=0.018208 | min=0.000000
  t2i_copilot_t0: FAIL | am=0.833333 | gm=0.063156 | min=0.000000
  bon_noise_scale: FAIL | am=0.515913 | gm=0.013478 | min=0.000007
  flux2_klein_9b: FAIL | am=0.603759 | gm=0.019997 | min=0.000006


==> figures/assets/qualitative_more/atom07_00431_seven_candles_and_a_wooden_cow_jumping_over_a_metal_kangaroo/prompt.txt <==
prompt_index: 00431
atomicity: 7
prompt: seven candles, and a wooden cow jumping over a metal kangaroo
skills: count, object, count, attribute, object, verb, count, attribute, object
threshold: every Soft-TIFA atom score >= 0.5 is OK
failed_baselines: raise_token_r4_t0, t2i_copilot_t0, bon_noise_scale, flux2_klein_9b

method_scores:
  ours: OK | am=0.986615 | gm=0.985858 | min=0.880822
  raise_token_r4_t0: FAIL | am=0.874104 | gm=0.662991 | min=0.029354
  t2i_copilot_t0: FAIL | am=0.877943 | gm=0.070631 | min=0.000000
  bon_noise_scale: FAIL | am=0.875111 | gm=0.519912 | min=0.003175
  flux2_klein_9b: FAIL | am=0.400029 | gm=0.001327 | min=0.000000


==> figures/assets/qualitative_more/atom08_00549_two_birds_to_the_left_of_a_white_clock_and_four_stone_giraffes/prompt.txt <==
prompt_index: 00549
atomicity: 8
prompt: two birds to the left of a white clock, and four stone giraffes
skills: count, object, position, count, attribute, object, count, attribute, object
threshold: every Soft-TIFA atom score >= 0.5 is OK
failed_baselines: raise_token_r4_t0, t2i_copilot_t0, bon_noise_scale, flux2_klein_9b

method_scores:
  ours: OK | am=0.999265 | gm=0.999263 | min=0.993445
  raise_token_r4_t0: FAIL | am=0.887664 | gm=0.161971 | min=0.000000
  t2i_copilot_t0: FAIL | am=0.888889 | gm=0.153388 | min=0.000000
  bon_noise_scale: FAIL | am=0.888534 | gm=0.145158 | min=0.000000
  flux2_klein_9b: FAIL | am=0.888787 | gm=0.090205 | min=0.000000


==> figures/assets/qualitative_more/atom09_00658_seven_wooden_rabbits_and_three_green_horses_in_front_of_a_striped_chair/prompt.txt <==
prompt_index: 00658
atomicity: 9
prompt: seven wooden rabbits, and three green horses in front of a striped chair
skills: count, attribute, object, count, attribute, object, position, count, attribute, object
threshold: every Soft-TIFA atom score >= 0.5 is OK
failed_baselines: raise_token_r4_t0, t2i_copilot_t0, bon_noise_scale, flux2_klein_9b

method_scores:
  ours: OK | am=0.997788 | gm=0.997774 | min=0.982013
  raise_token_r4_t0: FAIL | am=0.797069 | gm=0.013370 | min=0.000000
  t2i_copilot_t0: FAIL | am=0.727304 | gm=0.062743 | min=0.000001
  bon_noise_scale: FAIL | am=0.837756 | gm=0.287308 | min=0.000010
  flux2_klein_9b: FAIL | am=0.700422 | gm=0.073660 | min=0.000008


==> figures/assets/qualitative_more/drawbench_cat_licking/prompt.txt <==
prompt: 35mm macro shot a kitten licking a baby duck, studio lighting.

==> figures/assets/qualitative_more/drawbench_five_cars/prompt.txt <==
prompt: Five cars on the street.
